Monte Carlo results on the Collins asymmetries in $e^+e^-$ annihilation

The quark spin effects have been introduced in the Pythia 8 Monte Carlo event generator for the simulation of $e^+e^-$ annihilation by interfacing the generator with the StringSpinner package. The package allows to simulate quark spin effects in the string fragmentation routine of Pythia by using the string+${}^3P_0$ model, recently applied to the fragmentation of a string stretched between a quark-antiquark pair with correlated spin states. StringSpinner is used to carry out simulations of $e^+e^-$ annihilation at the center of mass energy of $10.6\,\rm{GeV}$. The Collins asymmetries are extracted from the simulated data for back-to-back pion pairs using both the thrust axis method and the hadronic plane method. The results are compared with the data from the BELLE and BABAR experiments, finding a satisfactory agreement.

==> readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

